A-RSI: Adaptive Task Refresh for Zero-Data Multimodal Self-Improvement

Recursive self-improvement requires models not only to acquire useful training experience, but also to decide when their current experience has ceased to be useful. Existing methods often focus on what experience to generate next, while paying less attention to when fresh experience should be introduced. Many also construct training targets through self-consistency or majority voting, making supervision depend on the model's own uncertain predictions. We address these two questions separately: training dynamics determine when to acquire new experience, while the answers to new tasks remain independently checkable. A-RSI monitors reward variation and accuracy in training logs to refresh a task pool when its learning signal declines, without consulting validation or test scores. A static library of model-authored programs produces multimodal questions and derives their reference answers; we specify the task-generation contract, automatically verify chosen properties of the reward and refresh rules, and separately audit the generated answers. The training loop uses no external training examples or human-written answer labels. On the primary eleven-benchmark suite, A-RSI raises the performance average from 57.77 to 61.05 with 800 fresh tasks.

==> assets/logos/icons/sources.json <==
{
  "downloaded_at": "2026-10-27T03:59:08.219918+08:00",
  "display": "Official institutional logos; Xiaomi appears first.",
  "institutions": [
    {
      "institution": "Xiaomi Inc.",
      "file": "xiaomi-official.png",
      "source_page": "https://www.mi.com/tw/about/mediakit/",
      "resource_url": "https://www.mi.com/tw/about/mediakit/",
      "source_svg": "xiaomi-official.svg",
      "conversion": "Extracted the orange shape and Mi paths from the official page header SVG; translated the animated Mi paths into view and rendered as PNG.",
      "sha256": "799bcd8194e1461eb9a76782fee72738f0e61917128fc92e723b9655bb739896"
    },
    {
      "institution": "Institute of Information Engineering",
      "file": "iie-university-official.png",
      "source_page": "https://www.iie.ac.cn/",
      "resource_url": "https://iie.cas.cn/images/iie_logo_20260317.png",
      "sha256": "271f1d67cd507100ab1f843f4a35cf14c7efe9ce1a8d46382d31c1d694768b2e",
      "conversion": "Logo and institution name cropped from the official website header."
    },
    {
      "institution": "Chinese University of Hong Kong",
      "file": "cuhk-university-official.png",
      "source_page": "https://www.cuhk.edu.hk/english/index.html",
      "resource_url": "https://www.cuhk.edu.hk/english/images/cuhk_logo_2x.png?20221027",
      "sha256": "8c5631e97c7e486600369b129eaae5690cad62e3813ac4c7869a8f2599371301"
    },
    {
      "institution": "University of Wuerzburg",
      "file": "wuerzburg-official.png",
      "source_page": "https://www.uni-wuerzburg.de/",
      "resource_url": "https://www.uni-wuerzburg.de/typo3conf/ext/uw_sitepackage/Resources/Public/Images/uni-wuerzburg-logo.svg?v=20261009",
      "sha256": "8558e71900598f205235ba1f8db75e4d1cf7f691ca8c08f787c0f395f4ee3c5f",
      "conversion": "Rendered from the official SVG at 8x resolution.",
      "source_svg": "wuerzburg-official.svg"
    },
    {
      "institution": "Harvard University",
      "file": "harvard-official.pdf",
      "source_page": "https://oira.harvard.edu/",
      "resource_url": "https://oira.harvard.edu/wp-content/themes/harvard-flex/img/harvard-logo.svg",
      "sha256": "7a0524d70dfc9b003664f65a7661a2dc90e765cae85b5e3def09940bf3774b7e",
      "source_svg": "harvard-official-source.svg",
      "conversion": "The official SVG has white wordmark text for dark backgrounds; wordmark paths were changed to dark gray for white paper, leaving the shield unchanged, then exported as vector PDF."
    },
    {
      "institution": "Carnegie Mellon University",
      "file": "cmu-university-official.png",
      "source_page": "https://www.cmu.edu/",
      "resource_url": "https://www.cmu.edu/themes/custom/cmu_base/images/wordmarksquare-red-600x600.png",
      "sha256": "bdba8c8f0034b4e1b9bd5c90b2a83426e6e15f11474b6561d0e4500e43b3f801"
    },
    {
      "institution": "Max Planck Institute for Intelligent Systems",
      "file": "mpi-is-official.png",
      "source_page": "https://history.is.mpg.de/",
      "resource_url": "https://history.is.mpg.de/assets/img/Logo.svg",
      "sha256": "915326c668c73d24ea5cf57e0bfc63aa988f34f5fe9e774e53e59d0327e2cc72",
      "conversion": "Rendered the institute website white logo as PNG and recolored to Max Planck green (#006c66) for visibility on white.",
      "source_svg": "mpi-is-official.svg"
    },
    {
      "institution": "University of Trento",
      "file": "trento-university-official.pdf",
      "source_page": "https://lavoraconnoi.unitn.it/procedure-aperte-e-ristrette-fino-al-2023",
      "resource_url": "https://web.unitn.it/alfresco/download/workspace/SpacesStore/3f425999-cbdb-45f9-8088-240636b6d716/Allegato%203%20-%20Manuale%20identita%20coordinata%20UniTrento.pdf",
      "sha256": "e57afdcacb39598b3b79ac96a1371566676041f707824c5360adc722616e2841",
      "conversion": "Vector crop of the official identity manual, physical page 11. Pure white background; no raster image or logo redraw.",
      "previous_raster_file": "trento-university-official.png"
    },
    {
      "institution": "Xian Jiaotong University",
      "file": "xjtu-university-official.png",
      "source_page": "https://vi.xjtu.edu.cn/jcbf/scgf.htm",
      "resource_url": "https://vi.xjtu.edu.cn/images/a4-3xbblue.png",
      "sha256": "f93d753588ec33209bb6ec381bca160fa6ac21df868146688ef5607a7439b1e3"
    }
  ]
}


==> assets/logos/xjtu-source.txt <==
Xi'an Jiaotong University official emblem
Source page: https://www.xjtu.edu.cn/info/1024/5221.htm
Image: https://www.xjtu.edu.cn/__local/E/26/06/414ABA4090B26221D9D69928163_9872DAFE_9521.jpg
Downloaded: 2026-10-26
Unmodified original image; displayed with proportional scaling.

